Network Slicing with MEC and Deep Reinforcement Learning for the Internet of Vehicles

The interconnection of vehicles in the future fifth generation (5G) wireless ecosystem forms the so-called Internet of vehicles (IoV). IoV offers new kinds of applications requiring delay-sensitive, compute-intensive and bandwidth-hungry services. Mobile edge computing (MEC) and network slicing (NS) are two of the key enabler technologies in 5G networks that can be used to optimize the allocation of the network resources and guarantee the diverse requirements of IoV applications. As traditional model-based optimization techniques generally end up with NP-hard and strongly non-convex and non-linear mathematical programming formulations, in this paper, we introduce a model-free approach based on deep reinforcement learning (DRL) to solve the resource allocation problem in MEC-enabled IoV network based on network slicing. Furthermore, the solution uses non-orthogonal multiple access (NOMA) to enable a better exploitation of the scarce channel resources. The considered problem addresses jointly the channel and power allocation, the slice selection and the vehicles selection (vehicles grouping). We model the problem as a single-agent Markov decision process. Then, we solve it using DRL using the well-known DQL algorithm. We show that our approach is robust and effective under different network conditions compared to benchmark solutions.

==> avg200rewards.csv <==
x,y
200,11.6542225
201,11.659162
202,11.664285
203,11.674373
204,11.659643
205,11.669472
206,11.669557
207,11.654502
208,11.664246
209,11.673985
210,11.669229
211,11.674265
212,11.669319
213,11.664387
214,11.649387
215,11.64934
216,11.664326
217,11.669287
218,11.659277
219,11.649291
220,11.644201
221,11.649021
222,11.65405
223,11.654111
224,11.664119
225,11.664241
226,11.674324
227,11.66928
228,11.679077
229,11.674344
230,11.66417
231,11.6443405
232,11.644602
233,11.649741
234,11.6548605
235,11.644557
236,11.644415
237,11.629263
238,11.639288
239,11.629224
240,11.629255
241,11.629343
242,11.624336
243,11.624336
244,11.649287
245,11.629253
246,11.624241
247,11.62417
248,11.634326
249,11.639648
250,11.649797
251,11.64481
252,11.649597
253,11.659455
254,11.669602
255,11.659687
256,11.65466
257,11.664565
258,11.679355
259,11.664302
260,11.64925
261,11.6645775
262,11.664568
263,11.684323
264,11.6644535
265,11.659427
266,11.669399
267,11.674346
268,11.674063
269,11.653882
270,11.628665
271,11.633637
272,11.623726
273,11.628726
274,11.613825
275,11.608672
276,11.618725
277,11.618648
278,11.633523
279,11.623565
280,11.618535
281,11.623366
282,11.608303
283,11.593247
284,11.603202
285,11.593354
286,11.578316
287,11.573508
288,11.573308
289,11.583094
290,11.588142
291,11.583233
292,11.598447
293,11.598262
294,11.603225
295,11.59834
296,11.583335
297,11.548287
298,11.54314
299,11.56307
300,11.5532255
301,11.548266
302,11.548232
303,11.528186
304,11.528028
305,11.548096
306,11.548074
307,11.557998
308,11.558103
309,11.553357
310,11.538248
311,11.548077
312,11.538059
313,11.553035
314,11.553051
315,11.548071
316,11.553228
317,11.538196
318,11.538144
319,11.533308
320,11.538396
321,11.538107
322,11.543105
323,11.548038
324,11.548052
325,11.582952
326,11.572951
327,11.587969
328,11.603103
329,11.592939
330,11.578021
331,11.582795
332,11.577845
333,11.567762
334,11.562869
335,11.56287
336,11.552942
337,11.547774
338,11.547803
339,11.562898
340,11.552973
341,11.562994
342,11.563269
343,11.558479
344,11.553541
345,11.548703
346,11.548645
347,11.558462
348,11.548422
349,11.533523
350,11.528518
351,11.513462
352,11.493228
353,11.502895
354,11.497658
355,11.507615
356,11.497751
357,11.512647
358,11.52261
359,11.522771
360,11.522791
361,11.5277
362,11.537701
363,11.517674
364,11.502783
365,11.517933
366,11.517791
367,11.527775
368,11.537663
369,11.552731
370,11.5576
371,11.562514
372,11.55752
373,11.577235
374,11.577405
375,11.567305
376,11.572341
377,11.582239
378,11.572177
379,11.5822315
380,11.577205
381,11.577239
382,11.59229
383,11.592456
384,11.597326
385,11.59202
386,11.582141
387,11.577129
388,11.592099
389,11.592142
390,11.592071
391,11.582075
392,11.5720825
393,11.572126
394,11.572241
395,11.57218
396,11.597107
397,11.602098
398,11.607125
399,11.597228
400,11.6025095
401,11.5976095
402,11.597468
403,11.602522
404,11.62232
405,11.607513
406,11.587439
407,11.602691
408,11.612903
409,11.608064
410,11.622819
411,11.627961
412,11.632977
413,11.638008
414,11.643027
415,11.6529455
416,11.638174
417,11.618128
418,11.638184
419,11.633086
420,11.628077
421,11.633015
422,11.628057
423,11.652854
424,11.637947
425,11.647985
426,11.637899
427,11.647932
428,11.652875
429,11.667742
430,11.6678505
431,11.672738
432,11.687469
433,11.682531
434,11.667625
435,11.673118
436,11.673239
437,11.683301
438,11.688397
439,11.673395
440,11.678295
441,11.688179
442,11.688494
443,11.683485
444,11.67324
445,11.683353
446,11.683385
447,11.683669
448,11.673584
449,11.663313
450,11.663052
451,11.663166
452,11.663177
453,11.663147
454,11.648154
455,11.658067
456,11.663227
457,11.673054
458,11.658133
459,11.678147
460,11.693043
461,11.682854
462,11.673188
463,11.653411
464,11.673361
465,11.673489
466,11.668535
467,11.663535
468,11.65857
469,11.658546
470,11.65856
471,11.658455
472,11.668397
473,11.668449
474,11.69826
475,11.71326
476,11.693219
477,11.693285
478,11.688313
479,11.698294
480,11.703448
481,11.708485
482,11.728606
483,11.72882
484,11.733685
485,11.728676
486,11.743747
487,11.753718
488,11.753868
489,11.744102
490,11.733905
491,11.748775
492,11.748502
493,11.753787
494,11.738953
495,11.738909
496,11.744036
497,11.768929
498,11.78408
499,11.779167
500,11.784021
501,11.794077
502,11.7993765
503,11.809256
504,11.819532
505,11.799595
506,11.809661
507,11.809805
508,11.80978
509,11.809745
510,11.804615
511,11.7997875
512,11.8050585
513,11.795035
514,11.784886
515,11.779816
516,11.774729
517,11.779693
518,11.774798
519,11.7895975
520,11.789643
521,11.789569
522,11.794426
523,11.799453
524,11.784641
525,11.764737
526,11.769705
527,11.754861
528,11.759695
529,11.754573
530,11.759539
531,11.76458
532,11.759451
533,11.734566
534,11.734529
535,11.7394285
536,11.729719
537,11.724646
538,11.739842
539,11.729986
540,11.724797
541,11.719867
542,11.734663
543,11.734474
544,11.72921
545,11.728974
546,11.734165
547,11.734243
548,11.729291
549,11.729234
550,11.734234
551,11.744343
552,11.734278
553,11.7244215
554,11.734405
555,11.714475
556,11.72419
557,11.719135
558,11.724412
559,11.709399
560,11.724382
561,11.724429
562,11.714429
563,11.709421
564,11.709314
565,11.709034
566,11.709131
567,11.70898
568,11.708976
569,11.703916
570,11.698742
571,11.703638
572,11.708704
573,11.688987
574,11.688929
575,11.699106
576,11.68894
577,11.69908
578,11.719379
579,11.709416
580,11.714463
581,11.719374
582,11.704424
583,11.714382
584,11.724548
585,11.739477
586,11.744358
587,11.739328
588,11.729237
589,11.714385
590,11.72947
591,11.749402
592,11.754378
593,11.764218
594,11.754028
595,11.779062
596,11.759034
597,11.759083
598,11.759205
599,11.7641
600,11.77392
601,11.773766
602,11.773798
603,11.768652
604,11.758593
605,11.773705
606,11.783832
607,11.783673
608,11.783522
609,11.808296
610,11.798397
611,11.808159
612,11.79809
613,11.797918
614,11.7980175
615,11.7980175
616,11.812949
617,11.822975
618,11.812793
619,11.823076
620,11.828004
621,11.843014
622,11.842943
623,11.827958
624,11.847809
625,11.837776
626,11.847813
627,11.847793
628,11.8329115
629,11.808044
630,11.803042
631,11.798131
632,11.763236
633,11.773036
634,11.777992
635,11.767655
636,11.772572
637,11.767501
638,11.742409
639,11.742409
640,11.74245
641,11.727753
642,11.727406
643,11.747531
644,11.742542
645,11.742657
646,11.75766
647,11.75749
648,11.75244
649,11.747387
650,11.73244
651,11.737367
652,11.737379
653,11.742356
654,11.762159
655,11.762113
656,11.761941
657,11.742084
658,11.752049
659,11.737133
660,11.72712
661,11.727089
662,11.731798
663,11.741886
664,11.742057
665,11.752101
666,11.751918
667,11.757025
668,11.7521715
669,11.762094
670,11.78221
671,11.782385
672,11.777421
673,11.772675
674,11.767712
675,11.76274
676,11.768092
677,11.773101
678,11.773102
679,11.7530575
680,11.752813
681,11.748082
682,11.738168
683,11.743024
684,11.732888
685,11.7379875
686,11.733023
687,11.727789
688,11.707599
689,11.722584
690,11.727636
691,11.702706
692,11.682706
693,11.687588
694,11.692422
695,11.687508
696,11.692317
697,11.69737
698,11.677272
699,11.66714
700,11.652235
701,11.657064
702,11.6518955
703,11.656933
704,11.641657
705,11.661657
706,11.671613
707,11.671467
708,11.656354
709,11.651258
710,11.666254
711,11.671154
712,11.66109
713,11.651163
714,11.661059
715,11.660902
716,11.670832
717,11.675781
718,11.685878
719,11.660783
720,11.660755
721,11.670816
722,11.645917
723,11.645951
724,11.665724
725,11.6806755
726,11.685753
727,11.685648
728,11.670585
729,11.670619
730,11.670738
731,11.675885
732,11.666269
733,11.691156
734,11.68621
735,11.676474
736,11.681275
737,11.681205
738,11.6658945
739,11.66582
740,11.660825
741,11.645775
742,11.630764
743,11.655784
744,11.660709
745,11.655709
746,11.6505575
747,11.650675
748,11.640816
749,11.635702
750,11.640705
751,11.6506605
752,11.671012
753,11.681092
754,11.686254
755,11.686227
756,11.671391
757,11.656511
758,11.646304
759,11.646152
760,11.651156
761,11.641086
762,11.646309
763,11.666455
764,11.661391
765,11.661556
766,11.661746
767,11.646677
768,11.641798
769,11.636816
770,11.651903
771,11.657039
772,11.6518955
773,11.666767
774,11.666937
775,11.671789
776,11.692011
777,11.676832
778,11.656786
779,11.676731
780,11.67178
781,11.672064
782,11.676892
783,11.6720915
784,11.657121
785,11.647284
786,11.652565
787,11.677598
788,11.672772
789,11.682699
790,11.672685
791,11.65285
792,11.657865
793,11.65787
794,11.662795
795,11.632883
796,11.6428585
797,11.632748
798,11.62252
799,11.627636
800,11.6426525
801,11.642722
802,11.632708
803,11.637708
804,11.647971
805,11.637705
806,11.6326685
807,11.637712
808,11.622711
809,11.607777
810,11.612989
811,11.60799
812,11.603172
813,11.603206
814,11.60815
815,11.598206
816,11.593359
817,11.598415
818,11.59348
819,11.593148
820,11.588219
821,11.553439
822,11.548478
823,11.553576
824,11.553616
825,11.578444
826,11.588444
827,11.588584
828,11.583439
829,11.598269
830,11.603355
831,11.598232
832,11.598128
833,11.603236
834,11.593236
835,11.598245
836,11.598197
837,11.60322
838,11.613262
839,11.633426
840,11.628471
841,11.6232395
842,11.613298
843,11.603347
844,11.603664
845,11.613531
846,11.593572
847,11.598601
848,11.598597
849,11.598904
850,11.603874
851,11.613875
852,11.6039
853,11.588959
854,11.5789585
855,11.569111
856,11.569233
857,11.589169
858,11.604126
859,11.604204
860,11.614457
861,11.6095
862,11.619457
863,11.609176
864,11.603926
865,11.603796
866,11.593967
867,11.598985
868,11.583801
869,11.588803
870,11.593637
871,11.593535
872,11.593496
873,11.588188
874,11.568208
875,11.558298
876,11.563264
877,11.548262
878,11.548191
879,11.568311
880,11.568589
881,11.588413
882,11.598159
883,11.598246
884,11.613209
885,11.628227
886,11.61812
887,11.60314
888,11.613069
889,11.602856
890,11.617867
891,11.622724
892,11.642776
893,11.637615
894,11.632729
895,11.647571
896,11.632676
897,11.622693
898,11.612832
899,11.622761
900,11.617693
901,11.602735
902,11.592908
903,11.582871
904,11.592876
905,11.597691
906,11.592795
907,11.5879135
908,11.60295
909,11.607889
910,11.59296
911,11.578017
912,11.582754
913,11.582461
914,11.582573
915,11.592703
916,11.578002
917,11.587949
918,11.582904
919,11.603088
920,11.60303
921,11.603088
922,11.6182375
923,11.6132345
924,11.598258
925,11.598181
926,11.608162
927,11.628004
928,11.623078
929,11.623218
930,11.638149
931,11.6379
932,11.647536
933,11.662537
934,11.6524105
935,11.667209
936,11.667072
937,11.672249
938,11.667323
939,11.672207
940,11.68237
941,11.692579
942,11.702509
943,11.682561
944,11.697546
945,11.7026615
946,11.717551
947,11.707397
948,11.717241
949,11.722242
950,11.722404
951,11.712578
952,11.71228
953,11.692077
954,11.681906
955,11.686847
956,11.691875
957,11.701921
958,11.711854
959,11.72702
960,11.717194
961,11.737466
962,11.752316
963,11.7421
964,11.747039
965,11.736855
966,11.736553
967,11.756553
968,11.76147
969,11.76652
970,11.756596
971,11.751403
972,11.736423
973,11.726432
974,11.726388
975,11.721318
976,11.706097
977,11.6961355
978,11.71604
979,11.71093
980,11.710757
981,11.715493
982,11.730658
983,11.725326
984,11.71513
985,11.724967
986,11.704682
987,11.689771
988,11.689517
989,11.694529
990,11.6897
991,11.689602
992,11.689636
993,11.684797
994,11.685077
995,11.6999655
996,11.684897
997,11.6849
998,11.695091
999,11.695071
1000,11.685077
1001,11.6851225
1002,11.680114
1003,11.675141
1004,11.664856
1005,11.674922
1006,11.674952
1007,11.674786
1008,11.669743
1009,11.67467
1010,11.674399
1011,11.669407
1012,11.679231
1013,11.679134
1014,11.689029
1015,11.698972
1016,11.693652
1017,11.6935425
1018,11.688596
1019,11.678688
1020,11.688621
1021,11.708347
1022,11.718379
1023,11.713388
1024,11.703461
1025,11.693464
1026,11.693394
1027,11.698282
1028,11.703353
1029,11.708422
1030,11.713317
1031,11.718279
1032,11.723432
1033,11.718545
1034,11.718437
1035,11.71334
1036,11.698382
1037,11.708399
1038,11.703435
1039,11.693298
1040,11.67822
1041,11.688229
1042,11.708139
1043,11.702973
1044,11.712774
1045,11.702637
1046,11.712713
1047,11.712612
1048,11.722588
1049,11.717371
1050,11.707346
1051,11.7022705
1052,11.722271
1053,11.7272215
1054,11.737273
1055,11.73212
1056,11.722164
1057,11.712085
1058,11.697251
1059,11.697143
1060,11.6870985
1061,11.692124
1062,11.68229
1063,11.697384
1064,11.697417
1065,11.692599
1066,11.707472
1067,11.712375
1068,11.717726
1069,11.702955
1070,11.698065
1071,11.698004
1072,11.707972
1073,11.722971
1074,11.728081
1075,11.742964
1076,11.727635
1077,11.727588
1078,11.717587
1079,11.687462
1080,11.682248
1081,11.672207
1082,11.672283
1083,11.672136
1084,11.672302
1085,11.662112
1086,11.677112
1087,11.692207
1088,11.692207
1089,11.692488
1090,11.692417
1091,11.707337
1092,11.702289
1093,11.697471
1094,11.717356
1095,11.71246
1096,11.7174015
1097,11.722546
1098,11.737401
1099,11.732601
1100,11.747558
1101,11.7525015
1102,11.762354
1103,11.762404
1104,11.762473
1105,11.752632
1106,11.752502
1107,11.757573
1108,11.757648
1109,11.742588
1110,11.747517
1111,11.742502
1112,11.737624
1113,11.742695
1114,11.747759
1115,11.742697
1116,11.737471
1117,11.702618
1118,11.702454
1119,11.697295
1120,11.6923
1121,11.687346
1122,11.68726
1123,11.677158
1124,11.677135
1125,11.66213
1126,11.642093
1127,11.632495
1128,11.637376
1129,11.647231
1130,11.637204
1131,11.632319
1132,11.642342
1133,11.622507
1134,11.64256
1135,11.647453
1136,11.652497
1137,11.647322
1138,11.652508
1139,11.657413
1140,11.652244
1141,11.642246
1142,11.637287
1143,11.652122
1144,11.637127
1145,11.637177
1146,11.627178
1147,11.63224
1148,11.62214
1149,11.637399
1150,11.632273
1151,11.627124
1152,11.617236
1153,11.632207
1154,11.632154
1155,11.647099
1156,11.666912
1157,11.671889
1158,11.662052
1159,11.662001
1160,11.6468725
1161,11.6319065
1162,11.607175
1163,11.602229
1164,11.612418
1165,11.59749
1166,11.6026
1167,11.602713
1168,11.612676
1169,11.622721
1170,11.627756
1171,11.617884
1172,11.627893
1173,11.627732
1174,11.622659
1175,11.612751
1176,11.617807
1177,11.632971
1178,11.622956
1179,11.62811
1180,11.633224
1181,11.623277
1182,11.608225
1183,11.603346
1184,11.618346
1185,11.593391
1186,11.598435
1187,11.603437
1188,11.603517
1189,11.603649
1190,11.613335
1191,11.603323
1192,11.603289
1193,11.603193
1194,11.587939
1195,11.5929575
1196,11.597888
1197,11.60298
1198,11.592771
1199,11.612824
1200,11.602869
1201,11.607849
1202,11.622684
1203,11.632699
1204,11.627699
1205,11.622904
1206,11.622908
1207,11.623022
1208,11.622981
1209,11.612981
1210,11.613016
1211,11.623031
1212,11.63303
1213,11.632949
1214,11.622883
1215,11.628173
1216,11.623225
1217,11.623225
1218,11.628105
1219,11.643013
1220,11.643162
1221,11.638166
1222,11.628305
1223,11.648273
1224,11.648398
1225,11.63844
1226,11.608469
1227,11.603403
1228,11.608332
1229,11.593123
1230,11.588123
1231,11.603223
1232,11.613071
1233,11.592901
1234,11.602906
1235,11.602906
1236,11.617834
1237,11.603027
1238,11.6029215
1239,11.603064
1240,11.623078
1241,11.613042
1242,11.608101
1243,11.583091
1244,11.583147
1245,11.588291
1246,11.578216
1247,11.573325
1248,11.568552
1249,11.563628
1250,11.573794
1251,11.57386
1252,11.568809
1253,11.558855
1254,11.568838
1255,11.568838
1256,11.578682
1257,11.57877
1258,11.588609
1259,11.598536
1260,11.608319
1261,11.608147
1262,11.598147
1263,11.592984
1264,11.588205
1265,11.593054
1266,11.593008
1267,11.573098
1268,11.587747
1269,11.617512
1270,11.612513
1271,11.602693
1272,11.592808
1273,11.582842
1274,11.577742
1275,11.5779295
1276,11.593074
1277,11.608051
1278,11.608166
1279,11.618328
1280,11.618372
1281,11.593471
1282,11.568557
1283,11.578809
1284,11.538757
1285,11.543853
1286,11.533862
1287,11.538914
1288,11.538921
1289,11.543698
1290,11.52895
1291,11.519116
1292,11.504421
1293,11.504403
1294,11.484403
1295,11.494449
1296,11.489497
1297,11.4945545
1298,11.509485
1299,11.509363
1300,11.504434
1301,11.524439
1302,11.514439
1303,11.524392
1304,11.514563
1305,11.499406
1306,11.489668
1307,11.494477
1308,11.499311
1309,11.529302
1310,11.529302
1311,11.549187
1312,11.5542
1313,11.569089
1314,11.568951
1315,11.564156
1316,11.564411
1317,11.589375
1318,11.584718
1319,11.594692
1320,11.594831
1321,11.609668
1322,11.614527
1323,11.619641
1324,11.63496
1325,11.644959
1326,11.650019
1327,11.659646
1328,11.669734
1329,11.659756
1330,11.659686
1331,11.669573
1332,11.664529
1333,11.674451
1334,11.664397
1335,11.654624
1336,11.63964
1337,11.624773
1338,11.619646
1339,11.609716
1340,11.619769
1341,11.629556
1342,11.6246805
1343,11.614846
1344,11.604956
1345,11.604949
1346,11.61002
1347,11.619915
1348,11.644914
1349,11.634705
1350,11.62978
1351,11.649671
1352,11.669508
1353,11.669578
1354,11.669578
1355,11.664581
1356,11.639583
1357,11.639443
1358,11.639392
1359,11.629348
1360,11.62946
1361,11.624319
1362,11.633977
1363,11.643935
1364,11.628883
1365,11.643852
1366,11.6437435
1367,11.643633
1368,11.628668
1369,11.60865
1370,11.598479
1371,11.608313
1372,11.608284
1373,11.603446
1374,11.60828
1375,11.603372
1376,11.593315
1377,11.593218
1378,11.608089
1379,11.583108
1380,11.587994
1381,11.592922
1382,11.592809
1383,11.6028805
1384,11.608047
1385,11.623188
1386,11.618261
1387,11.623098
1388,11.628091
1389,11.61292
1390,11.61292
1391,11.617971
1392,11.613014
1393,11.613175
1394,11.62315
1395,11.613106
1396,11.618106
1397,11.618126
1398,11.643072
1399,11.627925
1400,11.622825
1401,11.622755
1402,11.617755
1403,11.60764
1404,11.622873
1405,11.617679
1406,11.642516
1407,11.637481
1408,11.647617
1409,11.642627
1410,11.637543
1411,11.627449
1412,11.622449
1413,11.622449
1414,11.622685
1415,11.6174
1416,11.62261
1417,11.627883
1418,11.637883
1419,11.633178
1420,11.623029
1421,11.633027
1422,11.637876
1423,11.617962
1424,11.622725
1425,11.617884
1426,11.622956
1427,11.623086
1428,11.6182
1429,11.628201
1430,11.638035
1431,11.628069
1432,11.633115
1433,11.65802
1434,11.642905
1435,11.643001
1436,11.623078
1437,11.627917
1438,11.6379175
1439,11.642905
1440,11.643047
1441,11.638315
1442,11.643313
1443,11.668435
1444,11.658321
1445,11.65315
1446,11.658034
1447,11.662882
1448,11.657655
1449,11.667655
1450,11.677489
1451,11.662749
1452,11.662634
1453,11.672578
1454,11.64264
1455,11.647744
1456,11.637851
1457,11.642766
1458,11.617762
1459,11.607709
1460,11.597742
1461,11.587908
1462,11.587742
1463,11.5877495
1464,11.59266
1465,11.59766
1466,11.59266
1467,11.60288
1468,11.592974
1469,11.567974
1470,11.577989
1471,11.587965
1472,11.587903
1473,11.597874
1474,11.612879
1475,11.617744
1476,11.602605
1477,11.602813
1478,11.60274
1479,11.607574
1480,11.612575
1481,11.637387
1482,11.652388
1483,11.632434
1484,11.66259
1485,11.662733
1486,11.672838
1487,11.662993
1488,11.657985
1489,11.663031
1490,11.667816
1491,11.667816
1492,11.677672
1493,11.687735
1494,11.692896
1495,11.682751
1496,11.702656
1497,11.682503
1498,11.667573
1499,11.667495
1500,11.657353
1501,11.6473465
1502,11.662346
1503,11.657341
1504,11.66721
1505,11.677376
1506,11.677278
1507,11.672277
1508,11.667278
1509,11.652412
1510,11.657727
1511,11.642841
1512,11.62804
1513,11.623041
1514,11.608003
1515,11.612719
1516,11.622392
1517,11.622392
1518,11.622075
1519,11.61719
1520,11.632147
1521,11.62722
1522,11.622335
1523,11.62722
1524,11.616905
1525,11.621905
1526,11.627144
1527,11.622175
1528,11.617009
1529,11.622124
1530,11.632191
1531,11.632219
1532,11.64222
1533,11.617298
1534,11.617298
1535,11.627305
1536,11.642254
1537,11.652408
1538,11.662278
1539,11.667322
1540,11.662268
1541,11.657422
1542,11.667422
1543,11.667379
1544,11.687379
1545,11.692275
1546,11.6924515
1547,11.692453
1548,11.677759
1549,11.667969
1550,11.677854
1551,11.677854
1552,11.662926
1553,11.66286
1554,11.663026
1555,11.653169
1556,11.663177
1557,11.66326
1558,11.678145
1559,11.668188
1560,11.673154
1561,11.688154
1562,11.678337
1563,11.668476
1564,11.663382
1565,11.663388
1566,11.658496
1567,11.653586
1568,11.658551
1569,11.653551
1570,11.648647
1571,11.648647
1572,11.653651
1573,11.663488
1574,11.658489
1575,11.668421
1576,11.68842
1577,11.673481
1578,11.648679
1579,11.66351
1580,11.653677
1581,11.648969
1582,11.654082
1583,11.653935
1584,11.6537695
1585,11.638581
1586,11.648801
1587,11.633964
1588,11.644008
1589,11.653988
1590,11.653988
1591,11.66888
1592,11.673771
1593,11.673694
1594,11.668692
1595,11.66889
1596,11.673894
1597,11.663945
1598,11.653945
1599,11.659111
1600,11.654156
1601,11.649131
1602,11.66426
1603,11.66428
1604,11.659048
1605,11.663989
1606,11.6441555
1607,11.629076
1608,11.624041
1609,11.619216
1610,11.619353
1611,11.634353
1612,11.634353
1613,11.634519
1614,11.62945
1615,11.629475
1616,11.634265
1617,11.634178
1618,11.629402
1619,11.619183
1620,11.634178
1621,11.624341
1622,11.634309
1623,11.644434
1624,11.634597
1625,11.644395
1626,11.664292
1627,11.65928
1628,11.669165
1629,11.65928
1630,11.654394
1631,11.654516
1632,11.649508
1633,11.639654
1634,11.664659
1635,11.679492
1636,11.684688
1637,11.68465
1638,11.684817
1639,11.679657
1640,11.674461
1641,11.684204
1642,11.689147
1643,11.684096
1644,11.68919
1645,11.709189
1646,11.70932
1647,11.719609
1648,11.73461
1649,11.7296095
1650,11.719619
1651,11.719359
1652,11.7243595
1653,11.724525
1654,11.739525
1655,11.739422
1656,11.744428
1657,11.73959
1658,11.75459
1659,11.754609
1660,11.759836
1661,11.774744
1662,11.779743
1663,11.7797365
1664,11.774641
1665,11.7647
1666,11.759866
1667,11.764531
1668,11.774439
1669,11.784438
1670,11.779313
1671,11.779313
1672,11.7742605
1673,11.769265
1674,11.759194
1675,11.759137
1676,11.774131
1677,11.763924
1678,11.773931
1679,11.783931
1680,11.7888155
1681,11.783816
1682,11.78865
1683,11.798454
1684,11.793183
1685,11.797946
1686,11.787906
1687,11.787532
1688,11.792537
1689,11.777427
1690,11.782506
1691,11.767675
1692,11.772513
1693,11.767289
1694,11.777195
1695,11.7871895
1696,11.792266
1697,11.797315
1698,11.807359
1699,11.807359
1700,11.8175125
1701,11.817511
1702,11.807345
1703,11.812345
1704,11.817238
1705,11.812192
1706,11.807193
1707,11.807303
1708,11.812304
1709,11.802303
1710,11.797105
1711,11.806993
1712,11.811884
1713,11.79688
1714,11.8119335
1715,11.7971
1716,11.802265
1717,11.797405
1718,11.802542
1719,11.802426
1720,11.80233
1721,11.7922535
1722,11.792114
1723,11.78728
1724,11.782275
1725,11.772275
1726,11.766933
1727,11.761862
1728,11.747027
1729,11.756862
1730,11.751793
1731,11.736931
1732,11.727264
1733,11.737099
1734,11.747098
1735,11.736865
1736,11.736786
1737,11.731717
1738,11.741829
1739,11.746756
1740,11.74176
1741,11.741694
1742,11.731528
1743,11.736406
1744,11.726458
1745,11.721569
1746,11.71149
1747,11.701651
1748,11.676457
1749,11.6912
1750,11.67127
1751,11.661267
1752,11.666191
1753,11.661352
1754,11.666296
1755,11.676314
1756,11.681345
1757,11.686355
1758,11.686355
1759,11.691241
1760,11.696111
1761,11.696111
1762,11.701014
1763,11.706018
1764,11.715947
1765,11.705898
1766,11.710732
1767,11.695809
1768,11.7008095
1769,11.720698
1770,11.735532
1771,11.735699
1772,11.735874
1773,11.735869
1774,11.745869
1775,11.745755
1776,11.745755
1777,11.765781
1778,11.785561
1779,11.765594
1780,11.775542
1781,11.775365
1782,11.770374
1783,11.77537
1784,11.775378
1785,11.795379
1786,11.805045
1787,11.810045
1788,11.790096
1789,11.7801895
1790,11.780304
1791,11.77047
1792,11.775579
1793,11.770503
1794,11.775503
1795,11.780362
1796,11.775474
1797,11.775474
1798,11.7704735
1799,11.765448
1800,11.7803335
1801,11.790337
1802,11.780322
1803,11.785301
1804,11.795306
1805,11.795488
1806,11.810322
1807,11.820322
1808,11.810307
1809,11.810456
1810,11.825379
1811,11.820379
1812,11.820446
1813,11.825279
1814,11.830465
1815,11.820436
1816,11.820487
1817,11.820573
1818,11.815512
1819,11.830432
1820,11.820436
1821,11.810269
1822,11.810324
1823,11.805089
1824,11.809997
1825,11.80505
1826,11.790216
1827,11.800098
1828,11.805103
1829,11.805045
1830,11.800037
1831,11.804752
1832,11.819714
1833,11.829747
1834,11.829838
1835,11.825004
1836,11.834814
1837,11.834947
1838,11.839784
1839,11.825017
1840,11.840017
1841,11.82513
1842,11.825245
1843,11.850175
1844,11.855008
1845,11.845032
1846,11.849905
1847,11.839849
1848,11.825016
1849,11.83485
1850,11.844839
1851,11.854936
1852,11.844972
1853,11.834972
1854,11.829806
1855,11.829884
1856,11.834929
1857,11.824834
1858,11.819838
1859,11.819984
1860,11.81489
1861,11.8150015
1862,11.820168
1863,11.825162
1864,11.825259
1865,11.830182
1866,11.835018
1867,11.825109
1868,11.825223
1869,11.825229
1870,11.835232
1871,11.83518
1872,11.850295
1873,11.855547
1874,11.855713
1875,11.8408785
1876,11.845882
1877,11.850883
1878,11.850912
1879,11.845912
1880,11.836078
1881,11.816097
1882,11.821101
1883,11.830993
1884,11.841159
1885,11.831212
1886,11.836254
1887,11.841295
1888,11.851295
1889,11.856441
1890,11.856493
1891,11.866237
1892,11.8612585
1893,11.851419
1894,11.856357
1895,11.841586
1896,11.831512
1897,11.841461
1898,11.841348
1899,11.841348
1900,11.851193
1901,11.8313265
1902,11.836396
1903,11.836562
1904,11.836725
1905,11.836771
1906,11.846771
1907,11.836825
1908,11.826825
1909,11.836744
1910,11.821709
1911,11.82182
1912,11.831593
1913,11.846759
1914,11.841871
1915,11.861872
1916,11.871705
1917,11.87153
1918,11.876478
1919,11.876592
1920,11.87153
1921,11.876678
1922,11.881844
1923,11.891851
1924,11.906852
1925,11.916852
1926,11.91692
1927,11.916925
1928,11.936762
1929,11.9317665
1930,11.93188
1931,11.931714
1932,11.936384
1933,11.941499
1934,11.9314995
1935,11.941499
1936,11.946503
1937,11.956451
1938,11.941338
1939,11.946446
1940,11.946636
1941,11.951635
1942,11.956801
1943,11.951871
1944,11.961935
1945,11.961769
1946,11.966718
1947,11.976666
1948,11.996621
1949,11.991622
1950,12.011557
1951,12.02156
1952,12.026675
1953,12.026675
1954,12.02157
1955,12.021407
1956,12.016531
1957,12.011417
1958,12.001583
1959,12.011587
1960,12.016587
1961,12.021534
1962,12.016735
1963,12.016743
1964,12.0167465
1965,12.026913
1966,12.031918
1967,12.046866
1968,12.047047
1969,12.042189
1970,12.037304
1971,12.042137
1972,12.037029
1973,12.037195
1974,12.027265
1975,12.037265
1976,12.032265
1977,12.032199
1978,12.032199
1979,12.047186
1980,12.042184
1981,12.037143
1982,12.0371475
1983,12.032108
1984,12.027139
1985,12.022274
1986,12.012274
1987,12.022112
1988,12.027066
1989,12.0369005
1990,12.031952
1991,12.031952
1992,12.021839
1993,12.026815
1994,12.03182
1995,12.03182
1996,12.017041
1997,12.027041
1998,12.037045
1999,12.036923
2000,12.037039
2001,12.0322
2002,12.03209
2003,12.037249
2004,12.022579
2005,12.022508
2006,12.002559
2007,12.002751
2008,12.027637
2009,12.042417
2010,12.037322
2011,12.022488
2012,12.012583
2013,12.012583
2014,12.017231
2015,12.007282
2016,12.002178
2017,12.006911
2018,11.996746
2019,11.991746
2020,12.001745
2021,12.016815
2022,12.016969
2023,12.0068655
2024,12.011848
2025,12.01696
2026,12.026877
2027,12.022038
2028,11.997192
2029,11.99217
2030,11.992227
2031,11.987341
2032,11.977466
2033,11.962345
2034,11.962254
2035,11.952207
2036,11.942352
2037,11.947216
2038,11.937381
2039,11.947148
2040,11.942151
2041,11.956989
2042,11.95688
2043,11.947221
2044,11.932334
2045,11.932368
2046,11.927481
2047,11.922411
2048,11.93236
2049,11.92736
2050,11.922525
2051,11.922525
2052,11.917508
2053,11.932346
2054,11.922425
2055,11.917461
2056,11.9123
2057,11.922395
2058,11.922532
2059,11.91748
2060,11.922427
2061,11.927246
2062,11.922246
2063,11.922273
2064,11.927221
2065,11.932173
2066,11.937242
2067,11.942317
2068,11.937203
2069,11.937203
2070,11.917366
2071,11.922417
2072,11.9173975
2073,11.907173
2074,11.917011
2075,11.922011
2076,11.922269
2077,11.927269
2078,11.91719
2079,11.917473
2080,11.922307
2081,11.937292
2082,11.932453
2083,11.927616
2084,11.927616
2085,11.93266
2086,11.932564
2087,11.932725
2088,11.9278345
2089,11.9278555
2090,11.922689
2091,11.93261
2092,11.93259
2093,11.947468
2094,11.947463
2095,11.947235
2096,11.947391
2097,11.937383
2098,11.927496
2099,11.922663
2100,11.922663
2101,11.94261
2102,11.937708
2103,11.942545
2104,11.937545
2105,11.947494
2106,11.947443
2107,11.952449
2108,11.957615
2109,11.962534
2110,11.977569
2111,11.96762
2112,11.972786
2113,11.972786
2114,11.982735
2115,11.977735
2116,11.977774
2117,11.972725
2118,11.972725
2119,11.977725
2120,11.982716
2121,11.982638
2122,11.987475
2123,11.987308
2124,11.982307
2125,11.972473
2126,11.97256
2127,11.972722
2128,11.977717
2129,11.977783
2130,11.98267
2131,11.982836
2132,11.977998
2133,11.982887
2134,11.988053
2135,11.983057
2136,11.97322
2137,11.978054
2138,11.983362
2139,11.978376
2140,11.978349
2141,11.973349
2142,11.978186
2143,11.9732275
2144,11.968164
2145,11.973169
2146,11.983054
2147,11.9729395
2148,11.982984
2149,11.987984
2150,11.993008
2151,11.973118
2152,11.973008
2153,11.982957
2154,11.982952
2155,11.978027
2156,11.9928665
2157,11.9928665
2158,11.987866
2159,11.987862
2160,11.983027
2161,11.982918
2162,11.982676
2163,11.982512
2164,11.987513
2165,11.9975
2166,11.992611
2167,11.987611
2168,11.987434
2169,11.992287
2170,11.992441
2171,11.982608
2172,11.992651
2173,11.99749
2174,12.002419
2175,11.982582
2176,11.977634
2177,11.967626
2178,11.957791
2179,11.96777
2180,11.977774
2181,11.987753
2182,11.992709
2183,11.987871
2184,11.972998
2185,11.977976
2186,11.967976
2187,11.972973
2188,11.977852
2189,11.978018
2190,11.978018
2191,11.982959
2192,11.982957
2193,11.988069
2194,11.988069
2195,11.98812
2196,12.002951
2197,11.9978075
2198,11.987884
2199,11.983029
2200,11.977919
2201,11.982757
2202,11.982757
2203,11.972604
2204,11.982434
2205,11.982382
2206,11.992335
2207,12.002314
2208,11.992479
2209,11.977418
2210,11.972584
2211,11.982584
2212,11.987532
2213,11.9826975
2214,11.987698
2215,12.00765
2216,12.012816
2217,11.997978
2218,12.0131445
2219,12.008148
2220,12.00326
2221,11.998356
2222,11.998126
2223,12.013436
2224,12.008545
2225,12.008688
2226,12.003712
2227,12.003546
2228,12.018554
2229,12.0335245
2230,12.043363
2231,12.043414
2232,12.04829
2233,12.058324
2234,12.048537
2235,12.058551
2236,12.058489
2237,12.05368
2238,12.053512
2239,12.058627
2240,12.048623
2241,12.053734
2242,12.048895
2243,12.038721
2244,12.048607
2245,12.0485525
2246,12.058458
2247,12.073406
2248,12.068457
2249,12.073623
2250,12.083457
2251,12.083377
2252,12.088361
2253,12.088361
2254,12.103283
2255,12.10822
2256,12.113216
2257,12.118165
2258,12.11819
2259,12.12319
2260,12.123241
2261,12.113442
2262,12.118443
2263,12.1085825
2264,12.108634
2265,12.098632
2266,12.093724
2267,12.098662
2268,12.098828
2269,12.093888
2270,12.113826
2271,12.118664
2272,12.108734
2273,12.113864
2274,12.109025
2275,12.099025
2276,12.09393
2277,12.093963
2278,12.098963
2279,12.098844
2280,12.108848
2281,12.103844
2282,12.093792
2283,12.088792
2284,12.093739
2285,12.093593
2286,12.0985775
2287,12.103375
2288,12.098427
2289,12.093427
2290,12.098593
2291,12.093596
2292,12.093707
2293,12.088827
2294,12.078993
2295,12.079107
2296,12.074115
2297,12.084012
2298,12.093899
2299,12.093899
2300,12.083924
2301,12.07881
2302,12.08381
2303,12.078808
2304,12.078808
2305,12.073858
2306,12.07391
2307,12.078736
2308,12.078736
2309,12.068899
2310,12.0789
2311,12.083858
2312,12.088696
2313,12.078695
2314,12.073581
2315,12.073581
2316,12.063707
2317,12.073678
2318,12.063678
2319,12.058568
2320,12.058572
2321,12.063504
2322,12.058715
2323,12.053876
2324,12.054042
2325,12.063876
2326,12.063799
2327,12.063799
2328,12.053965
2329,12.054025
2330,12.03914
2331,12.043973
2332,12.048923
2333,12.044085
2334,12.049172
2335,12.049486
2336,12.059435
2337,12.054601
2338,12.0592985
2339,12.049298
2340,12.054304
2341,12.064142
2342,12.064276
2343,12.07417
2344,12.07417
2345,12.069332
2346,12.059498
2347,12.064664
2348,12.054549
2349,12.044711
2350,12.034848
2351,12.044901
2352,12.035062
2353,12.030115
2354,12.040114
2355,12.035201
2356,12.030201
2357,12.030368
2358,12.035367
2359,12.045371
2360,12.045205
2361,12.040367
2362,12.045542
2363,12.045704
2364,12.03577
2365,12.0208435
2366,12.020729
2367,12.025619
2368,12.025619
2369,12.020656
2370,12.0205
2371,12.0255
2372,12.015565
2373,12.010729
2374,12.005895
2375,12.015895
2376,12.020975
2377,12.015957
2378,12.025795
2379,12.010791
2380,11.995842
2381,11.995794
2382,11.990824
2383,11.995824
2384,12.010824
2385,12.015824
2386,12.03099
2387,12.021067
2388,12.026071
2389,12.036018
2390,12.040855
2391,12.040863
2392,12.046029
2393,12.046029
2394,12.041191
2395,12.041191
2396,12.041191
2397,12.051283
2398,12.056313
2399,12.061313
2400,12.061475
2401,12.061471
2402,12.056632
2403,12.061811
2404,12.0616455
2405,12.056645
2406,12.066646
2407,12.06164
2408,12.06164
2409,12.081587
2410,12.086425
2411,12.091425
2412,12.0914755
2413,12.091425
2414,12.081591
2415,12.076755
2416,12.076755
2417,12.076755
2418,12.076608
2419,12.081769
2420,12.0818205
2421,12.08682
2422,12.081982
2423,12.0768385
2424,12.0768385
2425,12.081534
2426,12.081593
2427,12.086597
2428,12.086597
2429,12.076759
2430,12.071754
2431,12.076755
2432,12.076869
2433,12.076927
2434,12.08171
2435,12.086743
2436,12.091743
2437,12.091688
2438,12.091854
2439,12.096906
2440,12.102072
2441,12.097123
2442,12.097123
2443,12.10696
2444,12.107126
2445,12.102289
2446,12.102273
2447,12.092324
2448,12.097324
2449,12.102161
2450,12.097165
2451,12.102084
2452,12.102247
2453,12.102357
2454,12.102523
2455,12.097637
2456,12.10264
2457,12.092691
2458,12.102692
2459,12.107582
2460,12.112531
2461,12.117328
2462,12.112277
2463,12.117196
2464,12.117196
2465,12.122311
2466,12.122311
2467,12.1222105
2468,12.122174
2469,12.127113
2470,12.122013
2471,12.117176
2472,12.122176
2473,12.122124
2474,12.127048
2475,12.137047
2476,12.137047
2477,12.13213
2478,12.137135
2479,12.136969
2480,12.137079
2481,12.142245
2482,12.15213
2483,12.161969
2484,12.148031044006348
2485,12.147935676574708
2486,12.152774620056153
2487,12.162608909606934
2488,12.167609024047852
2489,12.162608909606934
2490,12.162608909606934
2491,12.152608680725098
2492,12.152557182312012
2493,12.152557182312012
2494,12.152713584899903
2495,12.147661018371583
2496,12.147661018371583
2497,12.147661018371583
2498,12.152495193481446
2499,12.157495307922364
2500,12.147517013549805
2501,12.142513084411622
2502,12.142513084411622
2503,12.142347145080567
2504,12.142347145080567
2505,12.142347145080567
2506,12.142398643493653
2507,12.152232933044434
2508,12.147398757934571
2509,12.142398643493653
2510,12.152347373962403
2511,12.15247039794922
2512,12.157308387756348
2513,12.147472190856934
2514,12.14730625152588
2515,12.14730625152588
2516,12.14730625152588
2517,12.147140312194825
2518,12.142088699340821
2519,12.141927528381348
2520,12.151766586303712
2521,12.156602668762208
2522,12.171650695800782
2523,12.181649971008301
2524,12.181464958190919
2525,12.181389617919923
2526,12.181311416625977
2527,12.181311416625977
2528,12.176473426818848
2529,12.176438140869141
2530,12.161492156982423
2531,12.161325263977051
2532,12.161436843872071
2533,12.156597900390626
2534,12.16168670654297
2535,12.161839294433594
2536,12.161839294433594
2537,12.161839294433594
2538,12.16667823791504
2539,12.156678009033204
2540,12.16173439025879
2541,12.166573333740235
2542,12.171546745300294
2543,12.17638282775879
2544,12.171548652648926
2545,12.171548652648926
2546,12.171399879455567
2547,12.171399879455567
2548,12.166233825683594
2549,12.161233711242676
2550,12.161233711242676
2551,12.156396675109864
2552,12.146558570861817
2553,12.146558570861817
2554,12.156392860412598
2555,12.151444244384766
2556,12.156283187866212
2557,12.146444129943848
2558,12.151444244384766
2559,12.166281509399415
2560,12.16611557006836
2561,12.171115684509278
2562,12.171167182922364
2563,12.176219749450684
2564,12.171124267578126
2565,12.166330146789551
2566,12.166164207458497
2567,12.17116813659668
2568,12.175965118408204
2569,12.175885963439942
2570,12.175835418701173
2571,12.175835418701173
2572,12.170848655700684
2573,12.170848655700684
2574,12.165848541259766
2575,12.165848541259766
2576,12.165817070007325
2577,12.160748291015626
2578,12.165584373474122
2579,12.16041831970215
2580,12.150545883178712
2581,12.155384826660157
2582,12.150333213806153
2583,12.150333213806153
2584,12.150333213806153
2585,12.150333213806153
2586,12.150333213806153
2587,12.150244522094727
2588,12.15508155822754
2589,12.16503028869629
2590,12.169868278503419
2591,12.169816780090333
2592,12.169816780090333
2593,12.169982719421387
2594,12.169982719421387
2595,12.169982719421387
2596,12.169982719421387
2597,12.17493133544922
2598,12.174874114990235
2599,12.174874114990235
2600,12.184961128234864
2601,12.189795303344727
2602,12.189795303344727
2603,12.189813423156739
2604,12.189647483825684
2605,12.184594917297364
2606,12.1945951461792
2607,12.1945951461792
2608,12.199594306945801
2609,12.204428482055665
2610,12.209266471862794
2611,12.214266586303712
2612,12.214266586303712
2613,12.209377098083497
2614,12.204341697692872
2615,12.204341697692872
2616,12.204341697692872
2617,12.194503593444825
2618,12.194356727600098
2619,12.194356727600098
2620,12.194408226013184
2621,12.194408226013184
2622,12.194408226013184
2623,12.189570236206055
2624,12.189570236206055
2625,12.194408226013184
2626,12.194408226013184
2627,12.19924716949463
2628,12.204247283935548
2629,12.199374008178712
2630,12.199208068847657
2631,12.194369125366212
2632,12.199317741394044
2633,12.199325370788575
2634,12.199158477783204
2635,12.199319648742676
2636,12.199319648742676
2637,12.199486541748048
2638,12.199537086486817
2639,12.199537086486817
2640,12.199588584899903
2641,12.204588699340821
2642,12.204588699340821
2643,12.204484748840333
2644,12.204484748840333
2645,12.204484748840333
2646,12.209322738647462
2647,12.209322738647462
2648,12.209322738647462
2649,12.214161682128907
2650,12.21899871826172
2651,12.223836708068848
2652,12.223836708068848
2653,12.22878532409668
2654,12.22878532409668
2655,12.223785209655762
2656,12.228623199462891
2657,12.22367458343506
2658,12.228674697875977
2659,12.23351173400879
2660,12.238460350036622
2661,12.243299293518067
2662,12.238246726989747
2663,12.238167572021485
2664,12.238167572021485
2665,12.238115119934083
2666,12.238115119934083
2667,12.242953109741212
2668,12.242915916442872
2669,12.247754859924317
2670,12.252592849731446
2671,12.252592849731446
2672,12.257592964172364
2673,12.257541465759278
2674,12.262464332580567
2675,12.262464332580567
2676,12.262464332580567
2677,12.257574844360352
2678,12.262413787841798
2679,12.262246894836426
2680,12.267194557189942
2681,12.267194557189942
2682,12.267028617858887
2683,12.271866607666016
2684,12.266814994812012
2685,12.266763496398926
2686,12.266763496398926
2687,12.261764335632325
2688,12.256764221191407
2689,12.256764221191407
2690,12.256764221191407
2691,12.261603164672852
2692,12.261603164672852
2693,12.261603164672852
2694,12.2616117477417
2695,12.2616117477417
2696,12.256773757934571
2697,12.256773757934571
2698,12.256773757934571
2699,12.251773643493653
2700,12.256611633300782
2701,12.261448669433594
2702,12.261448669433594
2703,12.261448669433594
2704,12.261448669433594
2705,12.261448669433594
2706,12.261398124694825
2707,12.251559066772462
2708,12.261392402648926
2709,12.261392402648926
2710,12.261392402648926
2711,12.261226463317872
2712,12.261226463317872
2713,12.261063385009766
2714,12.261063385009766
2715,12.271063613891602
2716,12.271063613891602
2717,12.271114158630372
2718,12.271114158630372
2719,12.271114158630372
2720,12.266114044189454
2721,12.266114044189454
2722,12.251114654541016
2723,12.24111442565918
2724,12.24130039215088
2725,12.246209907531739
2726,12.246209907531739
2727,12.246209907531739
2728,12.251048851013184
2729,12.251048851013184
2730,12.255944061279298
2731,12.255944061279298
2732,12.27078037261963
2733,12.275619316101075
2734,12.275619316101075
2735,12.275619316101075
2736,12.280567932128907
2737,12.280567932128907
2738,12.280567932128907
2739,12.280574607849122
2740,12.280524063110352
2741,12.280524063110352
2742,12.280524063110352
2743,12.280524063110352
2744,12.2853572845459
2745,12.290357398986817
2746,12.290506172180176
2747,12.285669136047364
2748,12.285669136047364
2749,12.285669136047364
2750,12.285669136047364
2751,12.300506401062012
2752,12.305344390869141
2753,12.305344390869141
2754,12.305344390869141
2755,12.305292892456055
2756,12.305292892456055
2757,12.315130996704102
2758,12.310130882263184
2759,12.300291824340821
2760,12.300291824340821
2761,12.295291709899903
2762,12.295291709899903
2763,12.290406036376954
2764,12.290572929382325
2765,12.290428924560548
2766,12.290428924560548
2767,12.290262031555176
2768,12.290303993225098
2769,12.290251541137696
2770,12.290251541137696
2771,12.290251541137696
2772,12.290251541137696
2773,12.285413551330567
2774,12.285413551330567
2775,12.285413551330567
2776,12.285413551330567
2777,12.285413551330567
2778,12.285413551330567
2779,12.285413551330567
2780,12.290286827087403
2781,12.290286827087403
2782,12.290286827087403
2783,12.290286827087403
2784,12.290286827087403
2785,12.295235443115235
2786,12.295235443115235
2787,12.295235443115235
2788,12.295235443115235
2789,12.290235328674317
2790,12.290235328674317
2791,12.290235328674317
2792,12.290235328674317
2793,12.290069389343262
2794,12.290069389343262
2795,12.290069389343262
2796,12.290069389343262
2797,12.290069389343262
2798,12.290069389343262
2799,12.290069389343262
2800,12.27998332977295
2801,12.27998332977295
2802,12.27998332977295
2803,12.27998332977295
2804,12.27998332977295
2805,12.28003387451172
2806,12.27987174987793
2807,12.27987174987793
2808,12.274871635437012
2809,12.274871635437012
2810,12.274871635437012
2811,12.274871635437012
2812,12.274871635437012
2813,12.274709510803223
2814,12.27474479675293
2815,12.274857330322266
2816,12.274857330322266
2817,12.279694366455079
2818,12.279694366455079
2819,12.279694366455079
2820,12.27964382171631
2821,12.27964382171631
2822,12.27964382171631
2823,12.284482765197755
2824,12.294482040405274
2825,12.294482040405274
2826,12.29453353881836
2827,12.29453353881836
2828,12.289533424377442
2829,12.28940658569336
2830,12.28940658569336
2831,12.294245529174805
2832,12.294245529174805
2833,12.294245529174805
2834,12.294245529174805
2835,12.299081611633301
2836,12.299081611633301
2837,12.308915901184083
2838,12.308864402770997
2839,12.308864402770997
2840,12.308813858032227
2841,12.308864402770997
2842,12.308864402770997
2843,12.313806343078614
2844,12.313806343078614
2845,12.313806343078614
2846,12.313806343078614
2847,12.313806343078614
2848,12.313806343078614
2849,12.313806343078614
2850,12.313806343078614
2851,12.313806343078614
2852,12.308806228637696
2853,12.308806228637696
2854,12.308806228637696
2855,12.308806228637696
2856,12.308806228637696
2857,12.30875473022461
2858,12.30875473022461
2859,12.30875473022461
2860,12.30875473022461
2861,12.308806228637696
2862,12.308806228637696
2863,12.308884429931641
2864,12.304046440124512
2865,12.304046440124512
2866,12.304046440124512
2867,12.304046440124512
2868,12.304046440124512
2869,12.304046440124512
2870,12.304046440124512
2871,12.29921226501465
2872,12.294213104248048
2873,12.294213104248048
2874,12.294213104248048
2875,12.294213104248048
2876,12.294213104248048
2877,12.29905014038086
2878,12.29905014038086
2879,12.29905014038086
2880,12.29905014038086
2881,12.29905014038086
2882,12.29905014038086
2883,12.29905014038086
2884,12.304050254821778
2885,12.304050254821778
2886,12.304050254821778
2887,12.304050254821778
2888,12.304050254821778
2889,12.304050254821778
2890,12.304050254821778
2891,12.304050254821778
2892,12.304050254821778
2893,12.304050254821778
2894,12.303884315490723
2895,12.303884315490723
2896,12.308723258972169
2897,12.313574600219727
2898,12.313574600219727
2899,12.30857448577881
2900,12.30857448577881
2901,12.303735542297364
2902,12.303735542297364
2903,12.303735542297364
2904,12.303897666931153
2905,12.303897666931153
2906,12.303897666931153
2907,12.308735656738282
2908,12.303735542297364
2909,12.303735542297364
2910,12.303735542297364
2911,12.303735542297364
2912,12.303735542297364
2913,12.303830909729005
2914,12.303830909729005
2915,12.293830680847169
2916,12.293830680847169
2917,12.293779182434083
2918,12.293779182434083
2919,12.293830680847169
2920,12.298883247375489
2921,12.298883247375489
2922,12.298883247375489
2923,12.298883247375489
2924,12.298883247375489
2925,12.298883247375489
2926,12.298883247375489
2927,12.298883247375489
2928,12.30393581390381
2929,12.30393581390381
2930,12.30393581390381
2931,12.308935928344727
2932,12.298935699462891
2933,12.298935699462891
2934,12.298935699462891
2935,12.298935699462891
2936,12.298935699462891
2937,12.298935699462891
2938,12.298935699462891
2939,12.298927116394044
2940,12.298927116394044
2941,12.298927116394044
2942,12.298927116394044
2943,12.298927116394044
2944,12.298927116394044
2945,12.293927001953126
2946,12.293927001953126
2947,12.298764991760255
2948,12.298764991760255
2949,12.298764991760255
2950,12.298764991760255
2951,12.288764762878419
2952,12.288764762878419
2953,12.288764762878419
2954,12.288764762878419
2955,12.28392677307129
2956,12.28392677307129
2957,12.28392677307129
2958,12.28392677307129
2959,12.288764762878419
2960,12.288764762878419
2961,12.288764762878419
2962,12.288764762878419
2963,12.288764762878419
2964,12.288598823547364
2965,12.288598823547364
2966,12.288598823547364
2967,12.283760833740235
2968,12.288760948181153
2969,12.288760948181153
2970,12.288760948181153
2971,12.288760948181153
2972,12.288760948181153
2973,12.293598937988282
2974,12.288759994506837
2975,12.288759994506837
2976,12.288759994506837
2977,12.288759994506837
2978,12.288759994506837
2979,12.288759994506837
2980,12.288759994506837
2981,12.288759994506837
2982,12.288759994506837
2983,12.288759994506837
2984,12.288759994506837
2985,12.288759994506837
2986,12.288759994506837
2987,12.288759994506837
2988,12.288759994506837
2989,12.288759994506837
2990,12.288759994506837
2991,12.288759994506837
2992,12.288759994506837
2993,12.283922958374024
2994,12.283922958374024
2995,12.283922958374024
2996,12.283922958374024
2997,12.283922958374024
2998,12.283922958374024
2999,12.283922958374024
3000,12.283922958374024

